Long-Term X-Ray/UV Variability in ULXs

The focus of NASA's Swift telescope has been transients and target-of-opportunity observing, resulting in many observations of ultraluminous X-ray sources (ULXs) over the last ~20 years. For the vast majority of these observations, simultaneous data has been obtained using both the X-ray telescope (XRT) and the ultraviolet and optical telescope (UVOT), providing a unique opportunity to study coupled variability between these bands. Using a sample of ~40 ULXs with numerous repeat observations, we extract stacked images to characterise the spatial extent of the UV-Optical emission and extract long-term light curves to search for first-order linear correlations between the UV and X-ray emission. We find that a small subset may show weakly correlated joint variability, while other sources appear to display non-linear relationships between the bands. We discuss these observations in the context of several theoretical models: precession, irradiation of the outer accretion disc and irradiation of the companion star. We conclude that more complicated analysis or higher quality data may be required to accurately constrain the nature of the joint X-ray and UV/optical emission in these sources.

==> TODO.txt <==
22/11/2022
----------

{\bf more on this - it must imply massive radii, small a or massive opening angles bigger than one would expect for SC accretion}
[x] Expand upon the geometry required for the cone to intersect with the star.


{\bf little bit more on how you did the model for the irradiated area}
[x] Expand on the model for the irradiated area


{\bf this may be expected for day timescale orbits and high accretion rates - check}
[ ] Expand on why the assumption of spherical orbit may be sensible
7793 P13 has e < 0.15  https://ui.adsabs.harvard.edu/abs/2018A%26A...616A.186F/abstract
7793 P13 e ~ 0.3 - 0.4 based on optical light curves https://ui.adsabs.harvard.edu/#abs/2014Natur.514..198M/abstract
M82 X-2  e ~ 0.003 https://ui.adsabs.harvard.edu/abs/2014Natur.514..202B/abstract



Once again, we stress that these predictions are heavily dependent on the observer's inclination. {\bf need to expand on this then}
[ ] Expand on the observation inclination dependence of the projected area

{\bf mention summary in Table 1}


{\bf summarise the the nature of the counterparts into a table}

{\bf count rate?}

{\bf UVOT?} (wrt to upper limits)

{\bf what does that mean?} (5 sigma clip)

{\bf somewhere we should say that we expect the strongest correlation in the hard band but provide the full correlations in the supp data}

linear correlations between the two fluxes is likely an over-simplification. As we show {\bf in section XX}, such correlations may be a natural result of precession induced changes.

{\bf in here talk about the distribution of correlations - do we have a final table which shows these? And show why an L gets made.}

=======================
31/03/2023
[med] 1  : {\bf can we rule anything out?}
[x] 2  : {\bf MOVE THIS:      (Moved to ch1)
[x]   3  : {\bf we need to add a reference here}
[med] 4  : {\bf I think the below needs re-ordering}  
[ez]  5  : {\bf repetition?}
[med] 6  : {\bf this bit sounds unfinished?}
7  : {\bf From the caption in Table 1: An irradiated companion star should not produce any correlation in the absence of accretion rate changes or precession.}
[x] 8  : {\bf expand on this caption}
[x] 9   : {\bf add footnote URL}
[ez] 11 : {\bf do you define 'confusion'?}
[ez] 12 : {\bf not}
[med] 13 : {\bf give some examples}


==========
23/05/23


1.
Assistant editor comments;
The key words in your submission were 'stars: black holes - stars: neutron'. These should be the same as those on the paper, and must all (up to 6) be taken from our official list (https://eur03.safelinks.protection.outlook.com/?url=https%3A%2F%2Fstatic.primary.prod.gcms.the-infra.com%2Fstatic%2Fsite%2Fmras%2Fdocument%2FUpdated%2Bkeyword%2Blist&data=05%7C01%7Cnk7g14%40soton.ac.uk%7Cf4803e0f45014a82506808db5ad83ad1%7C4a5378f929f44d3ebe89669d03ada9d8%7C0%7C0%7C638203656967009234%7CUnknown%7CTWFpbGZsb3d8eyJWIjoiMC4wLjAwMDAiLCJQIjoiV2luMzIiLCJBTiI6Ik1haWwiLCJXVCI6Mn0%3D%7C3000%7C%7C%7C&sdata=qwaOjbeqopfjx3l840WZk7x4oe15nOQT8cRZD%2FxMP3k%3D&reserved=0+(Aug%202022).pdf?node=2777349d087f40bd3e40)



Reviewer's Comments:


Comments to the Author
The manuscript by Khan and Middleton proposes a valuable study on the X-ray and UV emission of a sample of 
ultraluminous X-ray sources and Galactic X-ray binaries. The authors make physical predictions on how such 
emission could be produced and if both bands are somehow related, assuming a scenario of super-Eddington 
accretion around a black hole or a weakly magnetised neutron star. The main aim of the work is the search 
for the existence (or even absence) of linear relations between UV and X-ray.

Multi-wavelength analyses are key to infer the accretion mechanisms that characterise ULXs. The literature is 
still poor of such studies hence, for its novelty, I would suggest the paper for publication on MNRAS. On the 
other hand, my main concern is that the results and interpretations are not really conclusive for the ULXs and 
the authors cannot rule-out a scenario from another one (i.e. accretion, inclination, scattering, companion star irradiation, beaming etc..) only from the X-ray/UV relations. Since you dispose of long-term light-curves, what 
if you add, for example, some more results on the temporal variability of the UV (and X-ray also) emission? 
Might this help you to constrain more your predictions on the basis of the observational facts?

Here I list several moderate comments that I ask the authors to consider:

2. 
>> A general comment: you extract the UVOT data from a 5" extraction region. How can you exclude that the emission comes only from the source and not other contaminants in the region? There is no mention at all to the possibility that the UV emission comes from the galaxy rather than the ULX.



3.
Section 2:
>> "... we make the explicit assumption that ULXs...than the spherisation radius)" --> this is a quite strong assumption. We still do not know the exact magnitude of the magnetic fields in pulsating ULXs (and some of them are in your sample), but it is expected at least >10^11-12 G. I suggest to warn the reader that such an assumption may fail in reality, making predictions harder.


4.
Section 2.1:
>> Please, justify the values you chose for the color correction and the ratio of wind-cone opening angle, outflow velocity and fractional energy content of the wind.

5.
>> Table 1: it is not clear to me what the size of the blue and red bars means. Maybe you can expand the information in the caption.


6.
Section 2.2:
>> "More details on the specific implementations of the model may be found in A" --> this sentence is badly written. Please, modify it. I suppose you wanted to mean that the details are in appendix A.

7.
>> "It is worth noting that the inclination parameter alone is not sufficient to fully describe the configuration of the system and the resulting irradiated area, this is as the longitude of the ascending node (omega) may vary, while the inclination remains fixed, resulting in different projected areas." --> this sentence should be rephrased as well.


8.
Section 4.1:
>> There is a reference to Table 3, but no table 3 is in the paper!


9.
Section 4.2:
>> This section requests more details and explanations: 1) why do you remove the extreme outliers suggesting that they are likely instrumental? I think you should prove this claim before removing data from your analysis. 2) It is not clear why you need to simulate your data. According to the text, it seems a natural matter of fact but it is actually not. Once would expect to search correlations on the observed data and then simulations are necessary to estimate the significance of any correlation. Please, clarify such an approach.

10.
>> Is the Pearson correlation coefficient really fitted? I think you only fit "m" and "c" and then "r" is calculated from that.

11.
>> At the end of the section, you list the sources with a clear correlation. Why do not you consider Ho IX X-1 as well?



Minor comments:
12.
>> Check the format of the references. Sometimes they are inside the brackets, and they do not have to, or the contrary.

13.
>> Expand the acronym "RMHD".

14.
>> Section 2.1: "... the UV emission in the highest energy band (UVW2) (taking the form of a blackbody, peaking around 3 kT) will increase in brightness until accretion rates in excess
of.." --> Why do you use "until"? This word suggests a physical motivation for the highest values of the accretion rate, but my understanding is that you imposed a limit on it. Am I wrong?

15.
>> Figure 3: what if you add also the location of R_out?

16.
>> Section 2.2: "the X-ray cone sweeps over the companion star and hard X-rays thermalise in the outer layers" --> "outer layers" of the companion star, is it correct?


Point 5:
========
Color correction fcol = 2
in https://ui.adsabs.harvard.edu/abs/1995ApJ...445..780S/abstract
by solving the vertical structure and radiative transfer they find
1.8-2.0 for accretion rates close to Eddington

zeta * beta / epsilon_w = 1
This is a small simplification as zeta = beta = 1 and we assume that most of the energy in the ULX is being
used to power the wind.

beta ~ 0.3
zeta = cot(10) = 5.67
zeta = cot(20) = 2.74
zeta = cot(45) = 1
episilon_w = 0.2 - 0.9

==> notes.txt <==



# XRTProductRequest

name='ESO 243-49 HLX-1',    \name
getTargs=True,              \getTargs
getCoords=True,             \getCoords
centroid=True,              \centroid
posErr=1.5 (arcmin)         \posErr

# LC
binMeth='obsid',            \obsid
minEnergy=0.3,              \minEnergy
maxEnergy=10.0,             \maxEnergy
softLo=0.3,                 \softLo
softHi=1.5,                 \softHi
hardLo=1.5,                 \hardLo
hardHi=10.0,                \hardHi
minSig=3,                   \minsig
grades='all',               \grades
allowUL='no',               \allowUL
allowBayes='both',          \allowBayes
bayesCounts=15,             \bayesCount
bayesSNR=2.4,               \bayesSNR
timeType='MJD',             \MJD
whichData='all'             \whichdata

# Catalogue
filter_duplicates()

# Source
uvotuvotmaghist(Observation)
uvotmaghist(Observation)
uvdetect(Source)


    

1. earnshaw_Xraycatalogue.fits
2. HECATE_ULX_HOSTS.fits
3. HECATE_ULX_SOURCES.fits

# Attributes
1. c.table
2. c.df
 
   


# uvotsource()
# uvotmaghist()
#


Sonbas 2019         https://ui.adsabs.harvard.edu/abs/2019arXiv190210281S/abstract

Abstract:
- Compared the ratio of Flux densities in the UV and X-ray
- Compared using the spectral optical-X-ray index $\alpha_{ox}$
- observe an anti-correlation between $\alpha_{ox}$ and the L(2500 \AA)-UV luminosity
- The correlation for ULXs is steeper than that found in AGN, but has a larger uncertainty
- Compare results to a small sample of dwarf-galaxy data, consisting of broad-line AGN 
  candidates, a few of these sources have slopes similar to that for ULXs, suggesting a 
  possible intrinsic similarity between the sources.
- The correlation is able to be reproduced using a model compsed of a multicolor accretion disk
  coupled to a hot corona of Comptonizing electrons.

Introduction:



03_02_2022
----------

Meeting with Matt 11am

- ULX science meeting
    Tim Roberts, Joern Wilms, Aafia Ansar Mohideen, Stevan Hammerich, Norman Khan

- XRT UV anticorrelations
    
    - XRT Light Curves extracted for 37 sources with positions provided via SIMBAD ids.
    - UVOT light curves extracted for 


==================

%The nature of the compact object in sources that do not display either of these diagnostics
%remains a matter of debate, one suggestion, especially in the case of some of the brightest ULXs
%with $L_{x} > 10^{40} \ \ergss$ is that they may be powered by accretion onto intermediate-mass
%black holes (IMBH) with masses of the order $\sim 10^{2} - 10^{4} \ M_{\odot}$
%(\citealt{1999_Colbert_ApJ...519...89C, %2000_Makishima_ApJ...535..632M, 2004_Miller_IJMPD..13....1M, %2004_Miller_ApJ...607..931M, 2009_Farrell_Natur.460...73F}). %Alternatively ULXs could also be powered by
%super-Eddington accretion onto stellar mass ($\sim 10^{1} - 10^{2} \ M_{\odot}$) BHs, which may spectrally
%distinguished from their sub-Eddington X-ray binary (XRB) counterparts
%\citep{2009_Gladstone_MNRAS.397.1836G, 2013_Sutton_MNRAS.435.1758S, 2013_Bachetti_ApJ...778..163B, 2021_Gurpide_A&A...654A..10G}
%In the case of super-Eddington accretion, the geometry of the accretion flow is thought to result in
%anisotropy of the emitted luminosity such that the observed spectrum and luminosity
%may be inclination-dependent (Poutanen et al. 2007; Middleton et al. 2015). A prime example of this can be found in the Galactic source SS433, which despite having a X-ray luminosity of only
%$\sim 10^{36} \ \ergss$ appears to share many of the same characteristics of ULXs and is inferred to have considerably brighter, face-on X-ray luminosities \citep{2004_Fabrika_ASPRv..12....1F, 2016_Khabibullin_MNRAS.457.3963K, 2015_Liu_Natur.528..108L, 2021_Middleton_MNRAS.506.1045M}



%While many ULXs have been extensively studied in the X-ray bands, multi-wavelength studies
%have been more infrequent. \citep{2019_Sonbas_ApJ...873L..12S} analysed a sample of 9 ULXs for which the
%optical counterpart was uniquely known and obtained UV fluxes from \textit{HST} and X-ray
%observations from \textit{Chandra}. Using these measurements they proceeded to calculate
%the $\alpha_{ox}$ spectral index \citep{1979_Tananbaum_ApJ...234L...9T} a quantity that
%was originally used for the study of AGN that relates the energy ratio of monochromatic
%X-ray (2 keV) and UV (2500 \AA) that provides information on important regions of the spectral energy
%distribution (SED), relating the radiative processes that operate in the accretion disk and in the corona.



\section{Correlated variability literature review}
- \citealt{2014_Shappee_ApJ...788...48S} (947 Citations)\\
70 day photometric and spectroscopic monitoring campaign from the X-ray through to near IR wavelengths of NGC2617.



%\citep{2019_Sonbas_ApJ...873L..12S} analysed a sample of 9 ULXs for which the
%optical counterpart was uniquely known and obtained UV fluxes from \textit{HST} and X-ray
%observations from \textit{Chandra}. Using these measurements they proceeded to calculate
%the $\alpha_{ox}$ spectral index... not sure where this goes yet.




===============

%\begin{figure*}
%    \centering
%    \includegraphics[width=0.75\textwidth]{figures/NGC1365_X-2_JWST_MIRI.pdf}
%    \caption[JWST MIRI image of NGC1365 X-2]{JWST MIRI observation \textsc{21002P0210702104201}
%    in the F10000W filter ($10$ \AA) of the region surrounding
%    NGC1365 X-2 showing an extended region of gas roughly centred on the X-ray position
%    of the ULX. The vertical white bar shows a scale of 3''.}
%    \label{fig:1365_X2_jwst}
%\end{figure*}

%One particular source of interest is \href{http://simbad.u-strasbg.fr/simbad/sim-basic?Ident=[SK2009]_X2}{NGC1365 X-2}
%as it is the most distant source ($d\sim17 \ \mathrm{Mpc}$)
%to show point-like UV emission in my sample. This source has only been studied in two publications
%(see \citealt{2009_Soria_ApJ...695.1614S, 2009_Strateva_ApJ...692..443S}), and is known
%to be highly variable in the X-rays, spending most of its time below the XRT detection threshold.
%To examine the nature of the source we used a James Webb Space Telescope (JWST)
%\citep{2006_Gardner_SSRv..123..485G} observation of the great barred spiral galaxy using the
%Mid-Infrared Instrument (MIRI) camera which can be seen in figure \ref{fig:1365_X2_jwst}.
%Although the JWST observation is in the mid-infrared, a region of hot gas $\sim 200 \ \mathrm{pc}$ across
%is visible. It is possible that point-like UV emission observed by \textit{Swift}
%is likely just a poorly resolved region of this extended hot gas cloud and or a summation of the emission
%from the star forming region. The geometry of the emission region does seem to be centred on
%X-ray coordinates and so could possibly be associated with the source itself, however, more detailed studies
%would be required to confirm this.


===========
CUT TABLES



\section{Tables}
\begin{table*}
\begin{tabular}{llllllll}
\hline
     Source Name   & $\mathrm{RA_{src}}$ & $\mathrm{DEC_{src}}$ & $\mathrm{r_{src}}$ (") & Sep (") & $\mathrm{RA_{bkg}}$ & $\mathrm{DEC_{bkg}}$ & $\mathrm{r_{bkg}}$ (") \\
\hline
      NGC247 ULX-1 &  11d45m55.4505s & -20d47m43.502s & 5.000" &    4.79757 &   11d43m12.006s &  -20d45m46.68s &    15.000" \\
         M83 ULX-2 & 204d19m57.4095s & -29d53m48.465s & 5.000" &     3.9125 &  204d22m20.829s & -29d53m05.725s &    15.000" \\
           M82 X-2 & 148d57m34.6635s &  69d40m46.014s & 5.000" &    3.83284 & 148d50m36.1125s &  69d42m18.103s &    15.000" \\
     NGC4395 ULX-1 &  186d30m19.869s &  33d31m31.001s & 5.000" &    2.60813 & 186d31m45.6855s &  33d33m35.304s &    15.000" \\
     NGC5408 ULX-1 & 210d49m51.2505s & -41d22m58.475s & 5.000" &    2.44234 & 210d49m12.7815s & -41d21m21.149s &    15.000" \\
       NGC1365 X-1 &    53d25m27.75s &   -36d07m31.4s & 5.000" &    2.39611 &  53d27m02.5575s &  -36d11m12.87s &    15.000" \\
         NGC55 ULX &    3d52m11.076s & -39d13m18.328s & 5.000" &    1.82646 &    3d42m45.894s & -39d15m56.003s &    15.000" \\
     NGC5204 ULX-1 &  202d24m35.901s &  58d25m05.727s & 5.000" &    1.77807 &   202d18m52.11s &  58d23m51.654s &    15.000" \\
      NGC925 ULX-2 &     36d50m02.7s &   33d34m12.84s & 5.000" &    1.57024 &   36d51m20.862s &  33d31m44.123s &    15.000" \\
          IC10 X-1 &     5d07m13.38s &  59d16m51.728s & 5.000" &    1.55695 &   5d03m18.5235s &    59d16m19.1s &    15.000" \\
         M31 ULX-1 &   10d43m18.264s &  41d14m21.636s & 5.000" &    1.46483 &   10d42m57.597s &  41d13m32.606s &    15.000" \\
       UGC6456 ULX &  172d00m39.588s &  78d59m54.407s & 5.000" &    1.43393 & 172d06m08.5155s &  78d59m23.951s &    15.000" \\
     NGC1042 ULX-1 &    40d06m24.21s &  -8d24m30.312s & 5.000" &    1.41033 &   40d08m48.231s &  -8d26m19.825s &    15.000" \\
         M83 ULX-1 & 204d19m57.4095s & -29d53m48.465s & 5.000" &    1.32774 &  204d22m20.829s & -29d53m05.725s &    15.000" \\
     NGC6946 ULX-3 &  308d45m08.511s &  60d11m30.857s & 5.000" &    1.32418 &  308d45m44.844s &  60d12m43.789s &    15.000" \\
     NGC7090 ULX-3 &    324d05m41.1s &   -54d32m33.8s & 5.000" &    1.30031 & 324d08m48.1785s & -54d35m19.085s &    15.000" \\
       NGC7793 P13 &  359d27m44.847s &   -32d37m26.6s & 5.000" &    1.12591 & 359d27m02.3805s &  -32d38m32.35s &    15.000" \\
     NGC4559 ULX-1 & 188d57m56.3235s &   27d56m05.04s & 5.000" &      1.112 & 188d56m50.0115s &  27d55m24.809s &    15.000" \\
      NGC925 ULX-1 &     36d50m02.7s &   33d34m12.84s & 5.000" &    1.04992 &   36d51m20.862s &  33d31m44.123s &    15.000" \\
       IC342 ULX-1 &   56d33m55.995s &  68d11m12.956s & 5.000" &    1.01851 &   56d23m02.418s &  68d03m57.414s &    15.000" \\
             SS433 & 287d57m24.4995s &   4d58m57.844s & 5.000" &    1.00253 &  287d58m15.771s &   4d58m11.821s &    15.000" \\
  ESO 243-49 HLX-1 &   17d37m03.129s & -46d04m21.989s & 5.000" &    1.00009 &  17d35m22.1505s & -46d05m38.793s &    15.000" \\
        NGC253 X-2 &  11d50m38.6085s & -25d20m51.039s & 5.000" &   0.817525 &  11d55m47.1855s & -25d19m46.772s &    15.000" \\
     NGC4945 XMM-1 &  196d23m14.181s & -49d27m33.623s & 5.000" &   0.699559 & 196d23m21.0345s & -49d29m15.285s &    15.000" \\
       IC342 ULX-2 &   56d33m55.995s &  68d11m12.956s & 5.000" &   0.680777 &   56d23m02.418s &  68d03m57.414s &    15.000" \\
Swift J0243.6+6124 &   40d55m05.949s &  61d26m04.367s & 5.293" &   0.659281 &  40d58m48.2775s &   61d25m42.49s &    15.000" \\
         M33 ULX-1 &   23d27m43.107s &  30d39m36.118s & 5.000" &   0.606133 &  23d31m36.5565s &  30d32m34.497s &    15.000" \\
           M81 X-6 & 148d53m12.6255s &  69d00m33.518s & 5.000" &   0.582129 & 148d53m12.6255s &  69d00m33.518s &     5.000" \\
     NGC6946 ULX-1 &  308d45m08.511s &  60d11m30.857s & 5.000" &   0.519501 &  308d45m44.844s &  60d12m43.789s &    15.000" \\
       NGC1313 X-2 &  49d35m30.3705s & -66d36m03.832s & 5.000" &   0.502178 &   49d43m51.912s & -66d30m49.671s &    15.000" \\
   Holmberg II X-1 & 124d52m14.4795s &  70d42m18.949s & 5.000" &   0.447656 & 124d38m32.2575s &  70d42m00.598s &    15.000" \\
       NGC5907 ULX & 228d59m38.4915s &  56d18m09.743s & 5.000" &    0.38497 & 229d02m53.2485s &  56d19m10.824s &    15.000" \\
       NGC1313 X-1 &  49d35m30.3705s & -66d36m03.832s & 5.000" &   0.356626 &   49d43m51.912s & -66d30m49.671s &    15.000" \\
   Holmberg IX X-1 &  149d28m18.603s &  69d03m48.328s & 5.000" &   0.301148 &   149d32m44.61s &  69d01m59.287s &    15.000" \\
        NGC253 X-9 &  11d50m38.6085s & -25d20m51.039s & 5.000" &   0.271102 &  11d55m47.1855s & -25d19m46.772s &    15.000" \\
      NGC300 ULX-1 &    13d46m12.75s &   -37d41m43.5s & 5.000" &   0.231668 &  13d43m43.8225s & -37d33m54.238s &    15.000" \\
         M51 ULX-7 & 202d30m14.9565s &  47d13m43.893s & 5.000" &   0.131046 & 202d34m23.7105s &  47d13m23.018s &    15.000" \\
           V404Cyg &  306d00m57.381s &  33d52m01.962s & 5.000" &  0.0303212 & 306d00m02.1885s &  33d53m08.251s &    15.000" \\
           SMC X-3 &   13d01m24.381s & -72d26m04.231s & 5.000" &  0.0166157 &  12d17m24.1335s & -72d23m41.825s &    15.000" \\
       NGC1365 X-2 &    53d25m27.75s &   -36d07m31.4s & 5.000" &  0.0127784 &  53d27m02.5575s &  -36d11m12.87s &    15.000" \\
       NGC5585 ULX &   214d54m50.85s &    56d41m37.8s & 5.000" & 0.00669034 &  214d54m22.119s &  56d40m52.512s &    15.000" \\
        M101 ULX-1 &    210d53m05.7s &      54d21m03s & 5.000" & 0.00495058 & 210d55m17.8635s &  54d20m51.082s &    15.000" \\
\hline
\end{tabular}
\label{tab:UVOT_regions}
\caption[Source and background regions used for UVOT photometry]{Source and Background regions used for UVOT photometry. The Sep column provides the offset between the SIMBAD coordinates in
table \ref{tab:source_list} and the source region used for extraction, the table is sorted by this column.}
\end{table*}

=============


\begin{table*}
\begin{tabular}{lrrrrrrr}
\hline
     Source Name &         U &         B &       V &      UVM2 &      UVW1 &      UVW2 & WHITE \\
\hline
         V404Cyg & 11.03 $\pm$ 32.36 & 32.36 $\pm$ 54.06 & 31.13 $\pm$ 52.40 &  0.06 $\pm$ 0.14 &   0.04 $\pm$ 0.18 &  0.01 $\pm$ 0.01 &  11.44 $\pm$ 3.00 \\
Swift J0243.6+6124 &  78.89 $\pm$ 6.88 & 112.67 $\pm$ 7.43 &  88.14 $\pm$ 4.86 &  1.94 $\pm$ 0.17 &  12.90 $\pm$ 0.69 &  4.19 $\pm$ 0.49 & 310.10 $\pm$ 0.00 \\
             SS433 &   1.92 $\pm$ 0.67 &  14.36 $\pm$ 2.54 &  14.65 $\pm$ 0.00 & -0.00 $\pm$ 0.00 &   0.25 $\pm$ 0.08 &  0.08 $\pm$ 0.01 &                 0 \\
           SMC X-3 & 48.59 $\pm$ 34.44 &  7.75 $\pm$ 10.96 &   6.96 $\pm$ 6.96 & 27.60 $\pm$ 8.86 & 31.10 $\pm$ 17.58 & 44.31 $\pm$ 1.02 &                 0 \\
          IC10 X-1 &   0.36 $\pm$ 0.06 &                 0 &                 0 &  0.01 $\pm$ 0.00 &   0.09 $\pm$ 0.01 &  0.02 $\pm$ 0.00 &                 0 \\
         M31 ULX-1 &   1.86 $\pm$ 0.90 &   2.76 $\pm$ 1.97 &   2.87 $\pm$ 2.04 &  0.03 $\pm$ 0.02 &   0.32 $\pm$ 0.08 &  0.10 $\pm$ 0.09 &                 0 \\
         M33 ULX-1 & 36.62 $\pm$ 10.01 &                 0 &                 0 &  4.25 $\pm$ 3.01 &  13.01 $\pm$ 0.26 & 10.84 $\pm$ 0.19 &                 0 \\
      NGC300 ULX-1 &   2.33 $\pm$ 0.52 &   5.75 $\pm$ 2.91 &   2.84 $\pm$ 1.37 &  0.27 $\pm$ 0.04 &   0.63 $\pm$ 0.13 &  0.42 $\pm$ 0.07 &                 0 \\
         NGC55 ULX &   2.11 $\pm$ 0.43 &   3.00 $\pm$ 0.71 &   2.00 $\pm$ 0.53 &  0.29 $\pm$ 0.08 &   0.60 $\pm$ 0.07 &  0.49 $\pm$ 0.05 &                 0 \\
       IC342 ULX-1 &   0.36 $\pm$ 0.30 &   0.87 $\pm$ 0.00 &   0.63 $\pm$ 0.00 &  0.01 $\pm$ 0.02 &   0.10 $\pm$ 0.06 &  0.02 $\pm$ 0.02 &                 0 \\
       IC342 ULX-2 &  -0.10 $\pm$ 0.87 &   0.22 $\pm$ 0.00 &   0.01 $\pm$ 0.00 & -0.01 $\pm$ 0.03 &   0.01 $\pm$ 0.08 & -0.02 $\pm$ 0.04 &                 0 \\
   Holmberg II X-1 &   4.62 $\pm$ 0.25 &   3.66 $\pm$ 0.20 &   1.01 $\pm$ 0.10 &  2.01 $\pm$ 0.19 &   3.04 $\pm$ 0.38 &  3.74 $\pm$ 0.48 &                 0 \\
     NGC4945 XMM-1 &   1.93 $\pm$ 0.10 &   4.57 $\pm$ 0.10 &   3.49 $\pm$ 0.16 &  0.11 $\pm$ 0.03 &   0.34 $\pm$ 0.16 &  0.16 $\pm$ 0.08 &                 0 \\
           M81 X-6 &   0.86 $\pm$ 0.41 &   1.82 $\pm$ 0.57 &   1.11 $\pm$ 0.35 &  0.12 $\pm$ 0.07 &   0.34 $\pm$ 0.09 &  0.26 $\pm$ 0.06 &                 0 \\
           M82 X-2 &  11.67 $\pm$ 0.31 &  28.89 $\pm$ 1.47 &  27.75 $\pm$ 1.34 &  0.35 $\pm$ 0.03 &   2.02 $\pm$ 0.08 &  0.78 $\pm$ 0.04 &                 0 \\
        NGC253 X-2 &   4.23 $\pm$ 3.01 &  22.69 $\pm$ 0.65 &  19.62 $\pm$ 1.07 &  0.10 $\pm$ 0.00 &   0.98 $\pm$ 0.08 &  0.32 $\pm$ 0.00 &                 0 \\
        NGC253 X-9 &   1.92 $\pm$ 1.36 &   6.36 $\pm$ 0.16 &   4.00 $\pm$ 0.36 &  0.30 $\pm$ 0.00 &   0.75 $\pm$ 0.05 &  0.49 $\pm$ 0.00 &                 0 \\
      NGC247 ULX-1 &   2.17 $\pm$ 0.11 &   2.69 $\pm$ 0.00 &   1.16 $\pm$ 0.00 &  0.67 $\pm$ 0.06 &   1.00 $\pm$ 0.06 &  0.95 $\pm$ 0.09 &                 0 \\
       NGC7793 P13 &   1.31 $\pm$ 0.09 &   2.09 $\pm$ 0.19 &  -0.01 $\pm$ 0.07 &  0.26 $\pm$ 0.03 &   0.49 $\pm$ 0.06 &  0.41 $\pm$ 0.07 &                 0 \\
   Holmberg IX X-1 &   0.56 $\pm$ 0.38 &   2.45 $\pm$ 2.76 &                 0 &  0.08 $\pm$ 0.03 &   0.21 $\pm$ 0.11 &  0.17 $\pm$ 0.05 &                 0 \\
       NGC1313 X-1 &   5.05 $\pm$ 0.65 &   8.51 $\pm$ 0.38 &                 0 &  1.06 $\pm$ 0.05 &   1.97 $\pm$ 0.08 &  1.68 $\pm$ 0.13 &                 0 \\
       NGC1313 X-2 &   0.38 $\pm$ 0.46 &   0.40 $\pm$ 0.08 &                 0 &  0.12 $\pm$ 0.02 &   0.21 $\pm$ 0.03 &  0.21 $\pm$ 0.03 &                 0 \\
     NGC5204 ULX-1 &   5.69 $\pm$ 0.12 &                 0 &                 0 &  1.67 $\pm$ 0.09 &   2.56 $\pm$ 0.04 &  2.61 $\pm$ 0.07 &                 0 \\
       UGC6456 ULX &   1.94 $\pm$ 0.11 &   1.75 $\pm$ 0.14 &   0.87 $\pm$ 0.00 &  0.80 $\pm$ 0.07 &   1.07 $\pm$ 0.05 &  1.28 $\pm$ 0.02 &                 0 \\
     NGC4395 ULX-1 &   1.13 $\pm$ 0.06 &   1.28 $\pm$ 0.23 &   0.57 $\pm$ 0.00 &  0.38 $\pm$ 0.03 &   0.61 $\pm$ 0.04 &  0.66 $\pm$ 0.05 &                 0 \\
         M83 ULX-2 &   5.01 $\pm$ 0.93 &  13.32 $\pm$ 2.03 &   9.00 $\pm$ 1.26 &  0.31 $\pm$ 0.06 &   1.06 $\pm$ 0.25 &  0.55 $\pm$ 0.17 &                 0 \\
         M83 ULX-1 &   3.85 $\pm$ 0.66 &   9.87 $\pm$ 1.06 &   6.95 $\pm$ 0.69 &  0.23 $\pm$ 0.07 &   0.83 $\pm$ 0.18 &  0.41 $\pm$ 0.13 &                 0 \\
     NGC5408 ULX-1 &                 0 &                 0 &                 0 &  2.08 $\pm$ 0.16 &                 0 &                0 &                 0 \\
     NGC6946 ULX-1 &   1.44 $\pm$ 0.00 &   3.35 $\pm$ 0.46 &   2.31 $\pm$ 0.25 &  0.08 $\pm$ 0.02 &   0.33 $\pm$ 0.00 &  0.20 $\pm$ 0.00 &                 0 \\
     NGC6946 ULX-3 &   0.85 $\pm$ 0.00 &   1.21 $\pm$ 0.35 &   0.68 $\pm$ 0.26 &  0.05 $\pm$ 0.04 &   0.23 $\pm$ 0.00 &  0.15 $\pm$ 0.00 &                 0 \\
        M101 ULX-1 &   1.78 $\pm$ 0.00 &   2.49 $\pm$ 0.29 &   1.23 $\pm$ 0.18 &  0.23 $\pm$ 0.17 &   0.55 $\pm$ 0.33 &  0.59 $\pm$ 0.18 &                 0 \\
         M51 ULX-7 &  11.47 $\pm$ 0.52 &  13.63 $\pm$ 0.70 &   6.58 $\pm$ 0.00 &  3.44 $\pm$ 0.25 &   5.65 $\pm$ 0.41 &  5.07 $\pm$ 0.45 &                 0 \\
       NGC5585 ULX &                 0 &                 0 &                 0 &  0.12 $\pm$ 0.02 &                 0 &                0 &                 0 \\
     NGC4559 ULX-1 &   2.21 $\pm$ 0.07 &   1.90 $\pm$ 0.07 &   0.59 $\pm$ 0.15 &  0.97 $\pm$ 0.12 &   1.36 $\pm$ 0.08 &  1.49 $\pm$ 0.12 &   1.65 $\pm$ 0.00 \\
      NGC925 ULX-1 &   1.20 $\pm$ 0.05 &                 0 &                 0 &  0.33 $\pm$ 0.05 &   0.52 $\pm$ 0.05 &  0.51 $\pm$ 0.05 &                 0 \\
      NGC925 ULX-2 &   2.20 $\pm$ 0.11 &                 0 &                 0 &  0.37 $\pm$ 0.03 &   0.71 $\pm$ 0.03 &  0.57 $\pm$ 0.04 &                 0 \\
     NGC7090 ULX-3 &   2.49 $\pm$ 0.12 &   5.43 $\pm$ 0.08 &   3.09 $\pm$ 0.19 &  0.29 $\pm$ 0.02 &   0.71 $\pm$ 0.05 &  0.48 $\pm$ 0.03 &                 0 \\
       NGC5907 ULX &   1.41 $\pm$ 0.06 &                 0 &                 0 &  0.09 $\pm$ 0.01 &   0.28 $\pm$ 0.08 &  0.16 $\pm$ 0.02 &                 0 \\
       NGC1365 X-2 &   9.77 $\pm$ 0.66 &  11.55 $\pm$ 0.73 &   4.88 $\pm$ 0.45 &  2.53 $\pm$ 0.17 &   4.32 $\pm$ 0.42 &  4.22 $\pm$ 0.24 &  57.10 $\pm$ 0.00 \\
       NGC1365 X-1 &   1.06 $\pm$ 0.16 &   2.81 $\pm$ 0.37 &   1.51 $\pm$ 0.26 &  0.13 $\pm$ 0.02 &   0.28 $\pm$ 0.06 &  0.24 $\pm$ 0.02 &  16.92 $\pm$ 0.00 \\
     NGC1042 ULX-1 &   0.30 $\pm$ 0.13 &   1.51 $\pm$ 2.05 &   0.82 $\pm$ 1.11 &  0.05 $\pm$ 0.05 &   0.08 $\pm$ 0.08 &  0.10 $\pm$ 0.06 &                 0 \\
  ESO 243-49 HLX-1 &                 0 &                 0 &                 0 &                0 &                 0 &                0 &                 0 \\
\hline
\end{tabular}
\label{tab:uvot_count_rates}
\caption{Mean count rate and 1 sigma errors in each UVOT filter.}
\end{table*}




\begin{table*}
\begin{tabular}{llllllll}
\hline
     Source Name &         U &         B &       V &      UVM2 &      UVW1 &      UVW2 & WHITE \\
\hline
           V404Cyg &   79 (52) &   22 (22) & 23 (24) &    16 (3) &    63 (8) &     7 (0) & 3 (3) \\
Swift J0243.6+6124 &   27 (27) &   31 (31) & 31 (36) &   38 (38) &   13 (13) &   19 (19) & 1 (1) \\
             SS433 &     5 (5) &     7 (7) &   1 (1) &     4 (0) &     7 (7) &     4 (4) &     0 \\
           SMC X-3 &    12 (8) &     3 (1) &   2 (2) &   11 (10) &     6 (5) &     2 (2) &     0 \\
          IC10 X-1 & 119 (117) &         0 &       0 &     5 (0) &     3 (3) &     3 (3) &     0 \\
         M31 ULX-1 &   36 (31) &     3 (2) &   3 (2) &   84 (28) & 373 (354) &   76 (65) &     0 \\
         M33 ULX-1 &     4 (4) &         0 &       0 &     3 (2) &     5 (5) &     2 (2) &     0 \\
      NGC300 ULX-1 &   18 (18) &   48 (48) & 43 (49) &   21 (21) &   28 (28) &   32 (32) &     0 \\
         NGC55 ULX &   20 (20) &     3 (3) &   3 (3) &   29 (28) &   36 (36) &   15 (15) &     0 \\
       IC342 ULX-1 &    11 (9) &     1 (1) &   1 (1) &    12 (1) &    10 (8) &    13 (5) &     0 \\
       IC342 ULX-2 &     9 (3) &     1 (0) &   1 (0) &    12 (0) &    10 (3) &    13 (0) &     0 \\
   Holmberg II X-1 &   98 (98) &     3 (3) &   3 (3) &   31 (31) &   52 (52) &   46 (46) &     0 \\
     NGC4945 XMM-1 &     3 (3) &     3 (3) &   3 (3) &   39 (38) &   22 (21) &   36 (34) &     0 \\
           M81 X-6 &   43 (36) &   86 (84) & 85 (77) &   52 (40) & 132 (127) & 314 (300) &     0 \\
           M82 X-2 &   81 (81) &   41 (41) & 41 (41) & 108 (108) & 100 (100) &   98 (98) &     0 \\
        NGC253 X-2 &     6 (4) &     7 (7) &   7 (7) &     1 (1) &     2 (2) &     1 (1) &     0 \\
        NGC253 X-9 &     6 (4) &     7 (7) &   7 (7) &     1 (1) &     2 (2) &     1 (1) &     0 \\
      NGC247 ULX-1 &   21 (20) &     1 (1) &   1 (1) &   69 (69) &   53 (53) &   25 (25) &     0 \\
       NGC7793 P13 & 258 (258) &     2 (2) &   2 (0) &   25 (25) &   14 (14) &   12 (12) &     0 \\
   Holmberg IX X-1 &   43 (41) &   24 (14) &       0 &   53 (51) & 132 (129) & 174 (172) &     0 \\
       NGC1313 X-1 & 280 (278) &     5 (5) &       0 &   92 (92) &   49 (49) &   58 (58) &     0 \\
       NGC1313 X-2 & 280 (264) &     5 (3) &       0 &   93 (91) &   49 (49) &   58 (57) &     0 \\
     NGC5204 ULX-1 &   35 (35) &         0 &       0 &   21 (21) &     3 (3) &     6 (6) &     0 \\
       UGC6456 ULX &     6 (6) &     5 (5) &   1 (2) &   13 (13) &     6 (6) &     4 (4) &     0 \\
     NGC4395 ULX-1 &   12 (12) & 138 (129) &   1 (1) &   42 (42) &   13 (13) &   45 (45) &     0 \\
         M83 ULX-2 &   31 (31) &     6 (6) &   6 (6) &   20 (20) &   10 (10) &     8 (8) &     0 \\
         M83 ULX-1 &   31 (31) &     6 (6) &   6 (6) &   20 (20) &   10 (10) &     8 (8) &     0 \\
     NGC5408 ULX-1 &         0 &         0 &       0 & 147 (147) &         0 &         0 &     0 \\
     NGC6946 ULX-1 &     1 (1) &   88 (87) & 92 (91) &    13 (7) &     1 (1) &     1 (0) &     0 \\
     NGC6946 ULX-3 &     1 (1) &   88 (83) & 92 (79) &    13 (5) &     1 (1) &     1 (0) &     0 \\
        M101 ULX-1 &     1 (1) &   57 (57) & 55 (55) &   23 (13) &     5 (4) &     8 (6) &     0 \\
         M51 ULX-7 &   56 (56) &   66 (66) &   1 (1) &   58 (58) &   33 (33) &   47 (47) &     0 \\
       NGC5585 ULX &         0 &         0 &       0 &   16 (15) &         0 &         0 &     0 \\
     NGC4559 ULX-1 &   15 (15) &     7 (7) &   7 (9) &   12 (12) &   46 (46) &   10 (10) & 1 (1) \\
      NGC925 ULX-1 &   16 (16) &         0 &       0 &   29 (29) &   27 (27) &   26 (26) &     0 \\
      NGC925 ULX-2 &   16 (16) &         0 &       0 &   29 (29) &   27 (27) &   26 (26) &     0 \\
     NGC7090 ULX-3 &   10 (10) &     2 (2) &   2 (2) &   10 (10) &     8 (8) &     4 (4) &     0 \\
       NGC5907 ULX & 147 (147) &         0 &       0 & 161 (160) &   98 (97) & 104 (104) &     0 \\
       NGC1365 X-2 &     9 (9) &   62 (62) & 60 (64) &   51 (51) &     4 (4) &   12 (12) & 1 (1) \\
       NGC1365 X-1 &     9 (8) &   62 (61) & 60 (57) &   51 (50) &     4 (3) &   12 (12) & 1 (1) \\
     NGC1042 ULX-1 &     8 (6) &     5 (2) &   5 (2) &     2 (1) &     4 (2) &     4 (3) &     0 \\
  ESO 243-49 HLX-1 &         0 &         0 &       0 &         0 &         0 &         0 &     0 \\
\hline
\end{tabular}
\label{tab:uvot_n_obs}
\caption{Number of observations in each UVOT filter with the number of observations with
\texttt{NSIGMA} > 3 in brackets.}
\end{table*}






\begin{table*}
    \centering
    \begin{tabular}{lrrrlllll}
\hline
     Source Name &  $N_{\mathrm{obs}}$ &  $N_{\mathrm{UL}}$ &  $N_{\mathrm{BAD}}$ &  $N_{\mathrm{GOOD}}$ & \texttt{full} & \texttt{soft} & \texttt{hard} & \texttt{HR} \\
\hline
           V404Cyg &  190 &  21 &   36 &   154 &  94.29 $\pm$ 755.62 & 26.73 $\pm$ 181.03 &  89.78 $\pm$ 660.56 &  5.17 $\pm$ 9.01 \\
Swift J0243.6+6124 &  127 &   6 &   23 &   104 & 394.58 $\pm$ 847.88 & 66.34 $\pm$ 150.92 & 329.55 $\pm$ 700.15 &  8.68 $\pm$ 6.00 \\
             SS433 &   33 &   2 &    3 &    30 & 2.03   $\pm$ 1.12 &    0.36 $\pm$ 0.15 &     1.67 $\pm$ 0.99 &  4.33   $\pm$ 1.29 \\
           SMC X-3 &  413 & 217 &  259 &   154 & 5.47   $\pm$ 9.97 &    2.02 $\pm$ 3.83 &     3.46 $\pm$ 6.21 &  2.74   $\pm$ 1.41 \\
          IC10 X-1 &  145 &   7 &   29 &   116 & 0.05   $\pm$ 0.02 &    0.02 $\pm$ 0.01 &     0.03 $\pm$ 0.01 &  1.76   $\pm$ 0.72 \\
         M31 ULX-1 &  610 & 567 &  581 &    29 & 0.18   $\pm$ 0.30 &    0.01 $\pm$ 0.00 &    -0.00 $\pm$ 0.00 & -0.14   $\pm$ 0.33 \\
         M33 ULX-1 &   27 &   0 &    0 &    27 & 0.53   $\pm$ 0.08 &    0.26 $\pm$ 0.06 &     0.27 $\pm$ 0.03 &  1.09   $\pm$ 0.11 \\
      NGC300 ULX-1 &  164 &  77 &    0 &   164 & 0.04   $\pm$ 0.14 &    0.01 $\pm$ 0.02 &     0.02 $\pm$ 0.09 &  0.65   $\pm$ 2.33 \\
         NGC55 ULX &  186 &   2 &    8 &   178 & 0.07   $\pm$ 0.03 &    0.05 $\pm$ 0.02 &     0.02 $\pm$ 0.01 &  0.41   $\pm$ 0.17 \\
       IC342 ULX-1 &   52 &   0 &    4 &    48 & 0.11   $\pm$ 0.06 &    0.02 $\pm$ 0.01 &     0.09 $\pm$ 0.05 &  3.67   $\pm$ 0.97 \\
       IC342 ULX-2 &   51 &   0 &    5 &    46 & 0.06   $\pm$ 0.03 &    0.00 $\pm$ 0.00 &     0.05 $\pm$ 0.03 & 8.28    $\pm$ 39.39 \\
   Holmberg II X-1 &  231 &   7 &    4 &   227 & 0.16   $\pm$ 0.08 &    0.10 $\pm$ 0.05 &     0.06 $\pm$ 0.03 &  0.54   $\pm$ 0.24 \\
     NGC4945 XMM-1 &  145 &   7 &   29 &   116 & 0.05   $\pm$ 0.02 &    0.02 $\pm$ 0.01 &     0.03 $\pm$ 0.01 &  1.76   $\pm$ 0.72 \\
           M81 X-6 &  706 &  28 &   57 &   649 & 0.06   $\pm$ 0.10 &    0.02 $\pm$ 0.01 &     0.03 $\pm$ 0.02 &  1.57   $\pm$ 1.05 \\
           M82 X-2 &  429 &   9 &    0 &   429 & 1.91   $\pm$ 0.41 &    1.20 $\pm$ 0.25 &     0.71 $\pm$ 0.21 &  0.60   $\pm$ 0.16 \\
        NGC253 X-2 &   17 &   0 &    3 &    14 & 0.15   $\pm$ 0.04 &    0.07 $\pm$ 0.02 &     0.08 $\pm$ 0.03 &  1.02   $\pm$ 0.24 \\
        NGC253 X-9 &   15 &   1 &    5 &    10 & 0.02   $\pm$ 0.01 &    0.01 $\pm$ 0.01 &     0.01 $\pm$ 0.01 &  0.80   $\pm$ 0.62 \\
      NGC247 ULX-1 &  182 &   7 &   65 &   117 & 0.02   $\pm$ 0.01 &    0.02 $\pm$ 0.01 &     0.00 $\pm$ 0.00 &  0.08   $\pm$ 0.09 \\
       NGC7793 P13 &  363 &  85 &  129 &   234 & 0.07   $\pm$ 0.03 &    0.03 $\pm$ 0.01 &     0.04 $\pm$ 0.02 &  1.66   $\pm$ 0.61 \\
   Holmberg IX X-1 &  702 &   5 &    9 &   693 & 0.28   $\pm$ 0.13 &    0.12 $\pm$ 0.05 &     0.16 $\pm$ 0.08 &  1.35   $\pm$ 0.30 \\
       NGC1313 X-1 &  510 &   2 &    7 &   503 & 0.11   $\pm$ 0.06 &    0.05 $\pm$ 0.03 &     0.06 $\pm$ 0.04 &  1.08   $\pm$ 0.30 \\
       NGC1313 X-2 &  510 &   5 &   53 &   457 & 0.06   $\pm$ 0.03 &    0.03 $\pm$ 0.01 &     0.04 $\pm$ 0.02 &  1.37   $\pm$ 0.62 \\
     NGC5204 ULX-1 &   79 &   1 &    3 &    76 & 0.06   $\pm$ 0.02 &    0.04 $\pm$ 0.01 &     0.02 $\pm$ 0.01 &  0.60   $\pm$ 0.20 \\
       UGC6456 ULX &   35 &  12 &   23 &    12 & 0.03   $\pm$ 0.02 &    0.02 $\pm$ 0.01 &     0.02 $\pm$ 0.01 &  1.58   $\pm$ 1.80 \\
     NGC4395 ULX-1 &  261 &  23 &  118 &   143 & 0.03   $\pm$ 0.01 &    0.02 $\pm$ 0.01 &     0.00 $\pm$ 0.00 &  0.15   $\pm$ 0.13 \\
         M83 ULX-2 &   98 &   6 &   29 &    69 & 0.02   $\pm$ 0.01 &    0.01 $\pm$ 0.01 &     0.01 $\pm$ 0.01 &  0.68   $\pm$ 0.31 \\
         M83 ULX-1 &   99 &   4 &   59 &    40 & 0.04   $\pm$ 0.03 &    0.03 $\pm$ 0.02 &     0.01 $\pm$ 0.01 &  0.56   $\pm$ 0.50 \\
     NGC5408 ULX-1 &  499 &   4 &   20 &   479 & 0.08   $\pm$ 0.02 &    0.06 $\pm$ 0.02 &     0.02 $\pm$ 0.01 &  0.29   $\pm$ 0.11 \\
     NGC6946 ULX-1 &  119 &  45 &  117 &     2 & 0.02   $\pm$ 0.00 &    0.01 $\pm$ 0.00 &     0.01 $\pm$ 0.00 &  0.57   $\pm$ 0.12 \\
     NGC6946 ULX-3 &  119 &   1 &    5 &   114 & 0.04   $\pm$ 0.02 &    0.03 $\pm$ 0.01 &     0.02 $\pm$ 0.01 &  0.61   $\pm$ 0.24 \\
        M101 ULX-1 &  117 &   1 &    8 &   109 & 0.04   $\pm$ 0.02 &    0.03 $\pm$ 0.01 &     0.02 $\pm$ 0.01 &  0.60   $\pm$ 0.28 \\
         M51 ULX-7 &  318 & 116 &  143 &   175 & 0.02   $\pm$ 0.01 &    0.01 $\pm$ 0.00 &     0.01 $\pm$ 0.01 &  0.72   $\pm$ 2.02 \\
       NGC5585 ULX &   16 &   3 &   14 &     2 & 0.02   $\pm$ 0.00 &    0.01 $\pm$ 0.00 &     0.01 $\pm$ 0.00 &  2.14   $\pm$ 1.30 \\
     NGC4559 ULX-1 &  117 &   1 &    8 &   109 & 0.04   $\pm$ 0.02 &    0.03 $\pm$ 0.01 &     0.02 $\pm$ 0.01 &  0.60   $\pm$ 0.28 \\
      NGC925 ULX-1 &   98 &   0 &    7 &    91 & 0.05   $\pm$ 0.03 &    0.02 $\pm$ 0.01 &     0.03 $\pm$ 0.02 &  1.53   $\pm$ 0.50 \\
      NGC925 ULX-2 &   98 &   7 &   59 &    39 & 0.02   $\pm$ 0.00 &    0.01 $\pm$ 0.00 &     0.01 $\pm$ 0.00 &  1.35   $\pm$ 0.69 \\
     NGC7090 ULX-3 &   34 &  15 &   34 &     0 & nan    $\pm$ nan &      nan $\pm$ nan &       nan $\pm$ nan &    nan   $\pm$ nan \\
       NGC5907 ULX &  578 & 221 &  501 &    77 & 0.03   $\pm$ 0.06 &    0.01 $\pm$ 0.06 &     0.02 $\pm$ 0.01 &  2.99   $\pm$ 6.04 \\
       NGC1365 X-2 &  139 &  48 &  139 &     0 & nan    $\pm$ nan &      nan $\pm$ nan &       nan $\pm$ nan &    nan   $\pm$ nan \\
       NGC1365 X-1 &  139 &  48 &  139 &     0 & nan    $\pm$ nan &      nan $\pm$ nan &       nan $\pm$ nan &    nan   $\pm$ nan \\
     NGC1042 ULX-1 &   21 &   1 &   13 &     8 & 0.03   $\pm$ 0.01 &    0.02 $\pm$ 0.01 &     0.02 $\pm$ 0.00 &  1.11   $\pm$ 0.58 \\
  ESO 243-49 HLX-1 &  626 & 416 &  546 &    80 & 0.03   $\pm$ 0.01 &    0.03 $\pm$ 0.01 &     0.00 $\pm$ 0.00 &  0.08   $\pm$ 0.08 \\
\hline
\end{tabular}
\label{tab:xrt_obs_counts}
\caption[XRT observation and flux counts]{XRT Number of observations, upper limits \texttt{GOOD} and \texttt{BAD}.
\texttt{full}, \texttt{soft}, \texttt{hard} band count rates as well as hardness ratio values with 1 sigma errors calculated over the \texttt{GOOD} subset are shown}
\end{table*}


==============

\begin{equation}
    \begin{aligned}
    &x(z) = \left(c^{2} z^{2} - r^{2} + x_{0}^{2} + y_{0}^{2} + z^{2} - 2 z z_{0} + z_{0}^{2}\right) / \left( 2 x_{0} \right)
    \\&- 2 y_{0} \left(\pm \frac{x_{0}
    \sqrt{
    \begin{aligned}
    &- c^{4} z^{4} + 2 c^{2} r^{2} z^{2} + 2 c^{2} x_{0}^{2} z^{2} + 2 c^{2} y_{0}^{2} z^{2} - 2 c^{2} z^{4} + 4 c^{2} z^{3} z_{0} - 2 c^{2} z^{2} z_{0}^{2} - r^{4} \\&+ 2 r^{2} x_{0}^{2} + 2 r^{2} y_{0}^{2} + 2 r^{2} z^{2} - 4 r^{2} z z_{0} + 2 r^{2} z_{0}^{2} - x_{0}^{4} - 2 x_{0}^{2} y_{0}^{2} - 2 x_{0}^{2} z^{2} + 4 x_{0}^{2} z z_{0} \\&- 2 x_{0}^{2} z_{0}^{2} - y_{0}^{4} - 2 y_{0}^{2} z^{2} + 4 y_{0}^{2} z z_{0} - 2 y_{0}^{2} z_{0}^{2} - z^{4} + 4 z^{3} z_{0} - 6 z^{2} z_{0}^{2} + 4 z z_{0}^{3} - z_{0}^{4}
    \end{aligned}
    }
    }{2 \left(x_{0}^{2} + y_{0}^{2}\right)} + \frac{y_{0} \left(c^{2} z^{2} - r^{2} + x_{0}^{2} + y_{0}^{2} + z^{2} - 2 z z_{0} + z_{0}^{2}\right)}{2 \left(x_{0}^{2} + y_{0}^{2}\right)}\right) \bigg/ \left(2 x_{0}\right)
    \end{aligned}
    \label{eq:x_z}
\end{equation}



\begin{equation}
    y(z) = \pm \frac{x_{0}
    \sqrt{
    \begin{aligned}
    &- c^{4} z^{4} + 2 c^{2} r^{2} z^{2} + 2 c^{2} x_{0}^{2} z^{2} + 2 c^{2} y_{0}^{2} z^{2} - 2 c^{2} z^{4} + 4 c^{2} z^{3} z_{0} - 2 c^{2} z^{2} z_{0}^{2} - r^{4} \\&+ 2 r^{2} x_{0}^{2} + 2 r^{2} y_{0}^{2} + 2 r^{2} z^{2} - 4 r^{2} z z_{0} + 2 r^{2} z_{0}^{2} - x_{0}^{4} - 2 x_{0}^{2} y_{0}^{2} - 2 x_{0}^{2} z^{2} + 4 x_{0}^{2} z z_{0} \\&- 2 x_{0}^{2} z_{0}^{2} - y_{0}^{4} - 2 y_{0}^{2} z^{2} + 4 y_{0}^{2} z z_{0} - 2 y_{0}^{2} z_{0}^{2} - z^{4} + 4 z^{3} z_{0} - 6 z^{2} z_{0}^{2} + 4 z z_{0}^{3} - z_{0}^{4}
    \end{aligned}
    }
    }{2 \left(x_{0}^{2} + y_{0}^{2}\right)} + \frac{y_{0} \left(c^{2} z^{2} - r^{2} + x_{0}^{2} + y_{0}^{2} + z^{2} - 2 z z_{0} + z_{0}^{2}\right)}{2 \left(x_{0}^{2} + y_{0}^{2}\right)}
    \label{eq:y_z}
\end{equation}








%\begin{figure*}
%    \centering
%    \includegraphics[width=0.8\textwidth]{figures/NAME_Holmberg_IX_X-1,FULL,UVW1,False,True.pdf}
%    \caption[Simulation plot for Holmberg IX X-1]{Row 1 \& 2: The \texttt{full} band XRT and UVW1 light
%    curve for Holmberg IX X-1 (plotted sequentially) with simultaneous observations.
%    Row 3: The same light curves plotted in the time domain.
%    Row 4: The data points, with and without errors, plotted in X, Y with the best fit in red
%    and 1 and 2$\sigma$ contours shades in grey.
%    Row 5: The distribution of the fit parameters $r$, $m$ and $c$.
%    }
%    \label{fig:holmberg_IX_lc_fits}
%\end{figure*}

%\begin{figure*}
%    \centering
%    \includegraphics[width=\textwidth]{figures/NAME_Holmberg_IX_X-1_False,False.pdf}
%    \caption[Distribution of fit parameters for Holmberg IX X-1]{Distribution of fit parameters $m$ and $r$ for Holmberg IX X-1 obtained from 10,000
%    light curve samples. Each panel corresponds
%    to a different X-ray band shown at the top of each figure, the correlation against the UVOT filters
%    are colour coded and shown in the legend of each plot. The numbers next to the UVOT filters correspond
%    to $N_{\mathrm{obs}}$($N_{\mathrm{bad}}$,$N_{\mathrm{UL}}$).}
%    \label{fig:m_r_holmberg_IX}
%\end{figure*}


\begin{figure}
    \centering
    \includegraphics[width=0.8\columnwidth]{figures/r_vs_r_sig/V.pdf}\\
    \includegraphics[width=0.8\columnwidth]{figures/r_vs_r_sig/B.pdf}\\
    \caption[Correlation significance by V, B filter]{
    Mean correlation coefficient $\overline{r}$ vs the absolute value of $\hat{\gamma}_{r}$
    for the \texttt{hard} X-ray band simulations in the V and B bands.
    Only sources with $\hat{\gamma}_{r} \ge 2$
    are shown. Data points that with `$\times$' include bad values, while datapoints with $+$ markers do not.
    }
    \label{fig:corr_sig1}
\end{figure}

\begin{figure}
    \centering
    \includegraphics[width=0.8\columnwidth]{figures/r_vs_r_sig/U.pdf}\\
    \includegraphics[width=0.8\columnwidth]{figures/r_vs_r_sig/UVW1.pdf}\\
    \caption[Correlation significance by U, UVW1 filter]{
    Mean correlation coefficient $\overline{r}$ vs the absolute value of $\hat{\gamma}_{r}$
    for the \texttt{hard} X-ray band simulations in the U and UVW1 bands.
    Only sources with $\hat{\gamma}_{r} \ge 2$
    are shown. Data points that with `$\times$' include bad values, while datapoints with $+$ markers do not.
    }
    \label{fig:corr_sig2}
\end{figure}

\begin{figure}
    \centering
    \includegraphics[width=0.8\columnwidth]{figures/r_vs_r_sig/UVM2.pdf}\\
    \includegraphics[width=0.8\columnwidth]{figures/r_vs_r_sig/UVW2.pdf}
    \caption[Correlation significance by UVM2,UVW2 filter]{
    Mean correlation coefficient $\overline{r}$ vs the absolute value of $\hat{\gamma}_{r}$
    for the \texttt{hard} X-ray band simulations in the UVM2 and UVW2 bands.
    Only sources with $\hat{\gamma}_{r} \ge 2$
    are shown. Data points that with `$\times$' include bad values, while datapoints with $+$ markers do not.
    }
    \label{fig:corr_sig3}
\end{figure}



\section{Individual source correlations of interest}

\begin{figure*}
    \centering
    \includegraphics[width=0.5\columnwidth]{figures/r_vs_r_sig_src/Swift J0243.6+6124.pdf}\hfill
    \includegraphics[width=0.5\columnwidth]{figures/r_vs_r_sig_src/V404Cyg.pdf}\\
    \includegraphics[width=0.5\columnwidth]{figures/r_vs_r_sig_src/NGC300 ULX-1.pdf}\hfill
    \includegraphics[width=0.5\columnwidth]{figures/r_vs_r_sig_src/NGC7793 P13.pdf}\\
    \caption[Correlation significance for individual sources]{Correlation significance plots for
    individual sources that showed correlations greater than 2 $\hat{gamma}_{r}$ (horizontal line)
    between the \texttt{hard} X-ray band and three or more UVOT bands. Data points marked with a $\times$ 
    correspond to simulations containing \texttt{bad} data points while datapoints marked with
    $+$ use only \texttt{good} data points.
    }
    \label{fig:corr_sig_src1}
\end{figure*}


\begin{figure*}
    \centering
    \includegraphics[width=0.5\columnwidth]{figures/r_vs_r_sig_src/SS433.pdf}\hfill
    \includegraphics[width=0.5\columnwidth]{figures/r_vs_r_sig_src/Holmberg IX X-1.pdf}\\
    \includegraphics[width=0.5\columnwidth]{figures/r_vs_r_sig_src/SMC X-3.pdf}\hfill
    \caption[Correlation significance for individual sources]{Correlation significance plots for individual sources that showed correlations greater than 2 $\hat{gamma}_{r}$ (horizontal line) between the \texttt{hard} X-ray band and three or more UVOT bands. Data points marked with a $\times$ 
    correspond to simulations containing \texttt{bad} data points while data points marked with
    $+$ use only \texttt{good} data points.}
    \label{fig:corr_sig_src2}
\end{figure*}


%\begin{figure}
%    \centering
%    \includegraphics[width=\columnwidth]{figures/irradiated_areas_sq.pdf}
%    \caption[Cone Sphere intersection area]{Projected irradiated area at $i=0$ (in the frame of the cone) of a cone and a sphere. The area initially appears circular as the entire cone intersects
%    with the star, however as the cone reaches the edge of the sphere, the projected irradiated area begins to decrease. The sphere in this example has
%    a radius of $r=2$ and is located at a distance of $z=10$ above the cone
%    the which has a full opening angle of $\theta = 15^{\circ}$ and the
%    transit is simulated for 5 values from $x=0$ to $x=2.5$.}
%    \label{fig:irr_area}
%\end{figure}

==> reviewer_reply.txt <==
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@ REVIEWER REPLY @@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@



We thank the anonymous referee for their helpful comments and suggestions. Our responses to the comments are detailed below.


1. Abstract: Ensure keywords match those on official list

>We have changed the keywords on the PDF to match those provided on the submission.

2. Section 3.2 : Address the possibility that the UV emission comes from the galaxy rather than the ULX since the UVOT data is extracted from a 5" region.

> There is indeed a possibility that the emission detected in the UV could be dominated by emission from the host galaxy, however the variability seen on the order of months cannot be due to galactic emission. There is also the possibility that the 5" region could be dominated by emission from another source in the area, but one would not expect to see any correlated (or anti-correlated) emission with the X-rays in such a case.
  
3. Section 2.0 : Justify the assumption of the dipole fields being weak enough so that the magnetospheric radius < spherization radius.

>We have added references to the field strengths found in ULX pulsars thus far, as well as a reference that justifies that the assumption that R_M < R_Sph is reasonable in these sources.

4. Section 2.1 : The values chosen for colour correction and the ratio of wind-cone opening angle, outflow velocity, and fractional energy content of the wind need to be justified.

>We have added a reference to https://ui.adsabs.harvard.edu/abs/1995ApJ...445..780S/abstract
with regard to the factor used for the colour correction. We have added a justification for the use of zeta * beta / epsilon_w ~ 1

5. Table 1: Clarify the meaning of the size of the blue and red bars in the table.

>We have extended the caption to better explain the meaning of the bars in table 1.

6. Section 2.3: The sentence referring to "More details on the specific implementations of the model may be found in A" needs to be rephrased for clarity, possibly referring to the details in Appendix A.

>We have adjusted this sentence for clarity

7. Section 2.3: rephrase the sentence about the inclination parameter alone not fully describing the system configuration.

>We have adjusted this sentence for clarity

8. Section 4.1: There is a reference to Table 3, but no Table 3 is present in the paper.

>The text now refers to the correct table (2)

9. Section 4.2: Clarify the removal of extreme outliers and justify that we are only removing instrumental errors 

>We have carefully checked all the observations that were removed (set at +- 5 sigma around the mean), we find that only 5 observations were removed due to outliers in the UVOT data, all of which were due to the source being located very close to the edge of the image or the background region (which is set to be the same for all observations of a given source) lying outside of the detector.

In the X-rays, around a total of 30 datapoints were removed across all the lightcurves which corresponds to a maximum of only 1 or 2 datapoints for each lightcurve. In contrast to the UVOT, the excluded observations in the X-ray can not all be ascribed to instrumental errors, as some appear due to highly transient flaring sources (for example the ULX in M31). In any case, we find that the removal of one or two of the most extreme outliers from our lightcurves affects the correlations obtained in a relatively minor way, and would only serve to lower the strength of any correlation detected, meaning that our results represent a more conservative estimate/search. 
We have edited the text to include these details.

10. Section 4.2: Explain the necessity of simulating the data.

>The lightcurves are simulated in order to obtain distributions for r, m and c from which the mean and standard deviations are calculated


11. Section 4.2: Clarify whether the Pearson correlation coefficient is fitted or calculated from the fitted values of "m" and "c."

> The calculation of r is independent of m and c and is only derived from the data. We have changed the text to make it clear that r is not a fit parameter.


12. Section 5: Include Ho IX X-1 in the list of sources with clear correlations at the end of the section.

> We have added Holmberg IX X-1 to the sources mentioned as showing a potential correlation.
    

13. Check the format of the references to ensure consistency.

> We have checked references and believe them to be consistent.

14. Section 2.2: Expand the acronym "RMHD" to provide its full meaning.

> Acronym has been expanded

15. Section 2.1: Clarify the use of the word "until" in the sentence discussing the increase in brightness of UV emission with higher accretion rates.  "... the UV emission in the highest energy band (UVW2) (taking the form of a blackbody, peaking around 3 kT) will increase in brightness until accretion rates in excess of.." --> Why do you use "until"? This word suggests a physical motivation for the highest values of the accretion rate, but my understanding is that you imposed a limit on it. Am I wrong?

> Due to the wind at large inclination emitting as approximately a blackbody, within a given observing band the photospheric flux from this component initially increases with the mass accretion rate up to a certain limit (when the rollover is encountered - see Figure 2) and then decreases. In reality it is highly unlikely that the mass accretion rate in ULXs would reach such high values meaning that the trend of decreasing flux with increasing mass accretion rate would likely not be seen.

16. Figure 3: Consider adding the location of R_out.

>The location of R_out remains imprecise however it is generally accepted for high accretion rates that R_out >> R_sph, therefore we have chosen to not add it to the plot.

17. Section 2.3: Clarify whether "outer layers" refers to the outer layers of the companion star in the sentence discussing the thermalization of hard X-rays.

>The referee is correct. We have adjusted the sentence for clarity.



@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@
@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@


==> supplementary_readme.txt <==
Supplementary Data for Long-Term X-Ray/UV Variability in ULXs
-------------------------------------------------------------

============
INTRODUCTION
============
This readme is best read with a fixed-width font.

More information, source code and additional data can be found at https://github.com/nx1/anticorr_data/
The code for the irradiated companion model may be found at https://github.com/nx1/anticorr_data/model/area.py

Contact : Norman Khan - norman1000@gmail.com

This supplementary data contains the following data:

    1. Lightcurves
    2. Tables

IMPORTANT NOTE:
    The source names used in the paper are often separate from
    the SIMBAD identifiers used in the codebase.
    
    The SIMBAD identifiers and the names given in the paper are provided
    as follows:

SIMBAD_NAME                      READABLE NAME
----------------------------------------------------
'ESO_243-49_HLX-1'             : 'ESO 243-49 HLX-1',
'NAME_Holmberg_IX_X-1'         : 'Holmberg IX X-1',
'Holmberg_II_X-1'              : 'Holmberg II X-1',
'M31_ULX-1'                    : 'M31 ULX-1',
'[LM2005]_NGC_598_ULX1'        : 'M33 ULX-1',
'RX_J133001+47137'             : 'M51 ULX-7',
'[LM2005]_NGC_3031_ULX1'       : 'M81 X-6',         
'M82_X-2'                      : 'M82 X-2',
'[LM2005]_NGC_1042_ULX1'       : 'NGC1042 ULX-1',
'NAME_NGC_1313_X-1'            : 'NGC1313 X-1',
'NAME_NGC_1313_X-2'            : 'NGC1313 X-2',
'[LM2005]_NGC_247_ULX1'        : 'NGC247 ULX-1',
'[LB2005]_NGC_253_X2'          : 'NGC253 X-2',
'[LB2005]_NGC_253_X9'          : 'NGC253 X-9',
'NAME_NGC_300_ULX1'            : 'NGC300 ULX-1',
'[LM2005]_NGC_4395_ULX1'       : 'NGC4395 ULX-1',
'[LM2005]_NGC_5204_ULX1'       : 'NGC5204 ULX-1',
'[LM2005]_NGC_5408_ULX1'       : 'NGC5408 ULX-1',
'[SRW2006b]_NGC_55_ULX'        : 'NGC55 ULX',
'[SST2011]_J141939.39+564137.8': 'NGC5585 ULX',
'NAME_NGC_5907_ULX'            : 'NGC5907 ULX',
'[LB2005]_NGC_6946_ULX1'       : 'NGC6946 ULX-1',
'[LB2005]_NGC_6946_ULX3'       : 'NGC6946 ULX-3',
'NAME_NGC_7090_ULX3'           : 'NGC7090 ULX-3',
'NAME_NGC_7793_P13'            : 'NGC7793 P13',
'NAME_NGC_925_ULX-1'           : 'NGC925 ULX-1',
'NAME_NGC_925_ULX-2'           : 'NGC925 ULX-2',
'SMC_X-3'                      : 'SMC X-3',
'SS433'                        : 'SS433',
'SWIFT_J0243.6+6124'           : 'Swift J0243.6+6124',
'NAME_UGC_6456_ULX'            : 'UGC6456 ULX',
'NOVA_Cyg_1989'                : 'V404Cyg',
'[LB2005]_NGC_5236_X11'        : 'M83 ULX-2',
'NAME_M83_ULX-1'               : 'M83 ULX-1',
'NAME_NGC_1365-X1'             : 'NGC1365 X-1',
'[SK2009]_X2'                  : 'NGC1365 X-2',
'NAME_IC_10_X-1'               : 'IC10 X-1',
'[WMR2006]_NGC4945_XMM1'       : 'NGC4945 XMM-1',
'[LM2005]_NGC_4559_ULX1'       : 'NGC4559 ULX-1',
'NAME_M101-ULX1'               : 'M101 ULX-1',
'[LM2005]_IC_342_ULX1'         : 'IC342 ULX-1',
'[BBL2003b]_IC_342_X-2'        : 'IC342 ULX-2'}




===============
1.0 Lightcurves
===============

1.1 : XRT Lightcurves (csv format)
----------------------------------
    For more information on XRT lightcurves see
    https://www.swift.ac.uk/user_objects/docs.php

    path : lightcurves/xrt/csv/[simbad_name],[xrt_lc_type].csv

    Contains processed .csv files of two xrt_lc_type
        - curve_nosys_join : Contains full band data with upper limits
        - hardrat_join     : Contains soft/hard/hardness ratio bands without upper limits


1.2 UVOT Lightcurves
--------------------
1.2.1 : Processed lightcurves (split by filter)
    path : lightcurves/uvot/fits/[simbad_name],[uvot_filter].fits



1.3 Joined Lightcurves
----------------------
1.3.1 : Joined XRT/UVOT lightcurves split by UVOT filter and XRT band
    path : lightcurves/joined/fits/[simbad_name],[uvot_filter],[xrt_lc_type],[xrt_band].fits

    The lightcurves here are provided as .fits format
    and are the result of joining the files in (1.1) with (1.2)

    The files joined with the _hardrat_ files as described in (1.1)
    are further split at this stage into each of the three xrt bands:
    SOFT/HARD/HR 

1.3.2 : Joined XRT/UVOT lightcurves complete join (format .csv)
    path : lightcurves/joined/all/[simbad_name].csv

    These lightcurves contain joined count rates across all bands and UVOT filters
    the UVOT count rates are those given by COI_SRC_RATE and COI_SRC_RATE_ERR
    (see https://heasarc.gsfc.nasa.gov/lheasoft/ftools/headas/uvotsource.html)

    These lightucurves may contain missing values but may be suitable for machine learning
    models where each filter and X-ray band is treated as a feature.

==========
2.0 Tables
==========
The tables provided in this section include various intermediary steps in our
analysis. As such, they may not be fully documented here and certain properties
such as column names and units may not be immediately clear.

Although we do not expect that an author using the lightcurves provided in this
paper will use these extensively, we provide them with the intention of
completeness that anyone working with our data may be able to quickly gain insight
into certain areas of interest. 

If you do have any questions regarding these, please do not hesitate to contact
me at norman1000@gmail.com

tables/csv/
- UVOT_FLUX.csv
    Number of source observations and detections in each UVOT band
    N_obs (N_detections) where N_detection is defined as >3 sig from 
    the `uvotsource' command see: https://heasarc.gsfc.nasa.gov/lheasoft/ftools/headas/uvotsource.html

- UVOT_obs_rates.csv
    Average count rate and standard deviation for each source in each UVOT band.

- XRT_obs_rates.csv
    Average count rate and standard deviation for each source in each XRT band.

- closest_srcreg.csv
    summary of source and background extraction regions used for the UVOT as well
    as their separation from the SIMBAD coordinates.

- correlation_N_datapoints.csv
    Columns : 
        name        : Name of dataset subset, one of:
            tab              : Original data with no filters applied
            tab_5_sig        : dataset with a +-5 sigma cut applied to both XRT and UVOT count rates
            tab_UL           : dataset containing only upper limits
            tab_no_UL        : Dataset containing no upper limits
            tab_BAD          : Dataset containing BAD XRT values
            tab_no_BAD       : Dataset without BAD XRT values
            tab_UL_no_bad    : Dataset with upper limits and without BAD XRT values
            tab_no_UL_no_bad : Dataset without upper limit and without BAD XRT values

        length      : Length of Dataset (should be identical to N_obs)
        N_obs       : Number of unique observations in dataset
        N_bad       : Number of bad datapoints in dataset
        N_good      : Number of NOT bad datapoints in dataset
        N_UL        : Number of Upper XRT datapoints in dataset
        simbad_name : SIMBAD identifier
        xrt_curve   : X-ray band, one of: FULL, HARD, SOFT or HR
        uvot_filter : UVOT filter, one of: U, B, V, UVW1, UVM2, UVW2

- correlation_fit_values.csv:
    mean and standard deviation values for correlation coefficient r
    slope m and intercept c for the correlation simulation run

- earnshaw_summary.csv
    Swift catalogue crossmatched against each source in Earnshaw catalogue
    https://ui.adsabs.harvard.edu/abs/2019MNRAS.483.5554E/abstract

- hecarte_summary.csv
    Swift catalogue crossmatched against each source in HECATE catalogue
    https://ui.adsabs.harvard.edu/abs/2021MNRAS.506.1896K/abstract

- source_with_hosts.csv
    RA, DEC, distance and references crossmatched via SIMBAD for sources

- swiftmaster_all_tables.csv
    Swift observation list for all sources.

- swiftmaster_summary.csv
    Total number of observations as well as total exposure time for all sources

- uvot_lc_info.csv
    Number of observation, src exposure, average gapsize and mean count rate
    for each uvot filter over all sources

- walton_summary.csv
    crossmatching results, number of observations and total exposure for sources
    in Walton catalogue https://ui.adsabs.harvard.edu/abs/2022MNRAS.509.1587W/abstract

- xrt_centroids.csv
    xrt centroid positions for each observation ID, from swift XRT pipeline.
